Robo-AO Kepler Asteroseismic Survey. II. Do Stellar Companions Inhibit Stellar Oscillations?

The Kepler space telescope observed over 15,000 stars for asteroseismic studies. Of these, 75% of dwarfs (and 8% of giants) were found to show anomalous behavior: such as suppressed oscillations (low amplitude) or no oscillations at all. The lack of solar-like oscillations may be a consequence of multiplicity, due to physical interactions with spectroscopic companions or due to the dilution of oscillation amplitudes from "wide'" (AO detected; visual) or spectroscopic companions introducing contaminating flux. We present a search for stellar companions to 327 of the Kepler asteroseismic sample, which were expected to display solar-like oscillations. We used direct imaging with Robo-AO, which can resolve secondary sources at ~0."15, and followed up detected companions with Keck AO. Directly imaged companion systems with both separations of $\leq$0."5 and amplitude dilutions >10% all have anomalous primaries, suggesting these oscillation signals are diluted by a sufficient amount of excess flux. We also used the high-resolution spectrometer ESPaDOnS at CFHT to search for spectroscopic binaries. We find tentative evidence for a higher fraction of spectroscopic binaries with high radial velocity scatter in anomalous systems, which would be consistent with previous results suggesting that oscillations are suppressed by tidal interactions in close eclipsing binaries.

==> spectra_table_latex.txt <==
    \centering
\begin{longtable}{l || c c c c c c c }
\caption{Radial Velocity Shifts for Spectroscopic Data \label{Spectra}}\\

\hline

\textbf{KIC ID} & \textbf{Julian} & \textbf{Radial} & \textbf{Sigma} & \textbf{Standard} & \textbf{Signal to} \\
& \textbf{Date} & \textbf{Velocity} & \textbf{Likelihood} & \textbf{Deviation} & \textbf{Noise Ratio} \\
& \textbf{[Modified]}&\textbf{ [kms$^{-1}$]}&&\textbf{ [kms$^{-1}$]}& \\
\hline

1571152 & 57884.468353 & 7.150 & 5 & 2.131 & 93 [86] \\
& 58005.2196723 & 9.437 &&& 92 \\
& 58297.6207027 & 7.149 &&& 113 \\
& 58360.4760237 & 9.187 &&& 61 \\
& 58391.3431338 & 3.487 &&& 88 \\
1725815  & 57884.5152016 & 24.778 & 5 & 2.433 & 84.41 [87] \\%&2
& 57972.385056 & 23.241 &&& 81 \\
& 58321.3778602 & 19.024 &&& 96 \\
3115178  & 57879.564732 & -26.694 & 1 & 0.056 & 60 [52] \\%&3
& 57979.3868736 & -26.674 &&& 42 \\
& 58298.580257 & -26.567 &&& 61 \\
3437637  & 57879.546314 & -15.865 & 1 & 0.044 & 66 [78] \\%&2
& 57979.4798796 & -15.794 &&& 89 \\
& 58321.3515737 & -15.758 &&& 83 \\
3643774 & 57884.4743011 & 1.861 & 3 & 0.190 & 79 [80] \\%&3
& 58005.2508471 & 1.611 & & & 86 \\
& 58297.6265575 & 2.075 & & & 76 \\
3942719  & 57879.4851609 & 33.033 & 5 & 2.656 & 89.21 [81] \\  %&3 
& 58005.2692585 & 27.029 & & & 111 \\
& 58294.5973505 & 29.817 & & & 73 \\
& 58391.3204774 & 26.279 & & & 64 \\
4260884  & 57879.61079 & 44.255 & 5 & 2.099 & 55 [62] \\ %&3
& 57979.4299135 & 42.790 & & & 61 \\
& 58300.5553634 & 39.681 & & & 69 \\
& 58391.3491308 & 39.252 & & & 65 \\
4586099  & 57907.5050953 & 35.657 & 1 & 0.033 & 96 [85] \\ %&3
& 58005.2149006 & 35.757 & & & 88 \\
& 58293.6050095 & 35.687 & & & 89 \\
& 58360.4855405 & 35.686 & & & 77 \\
& 58391.4067179 & 35.700 & & & 80 \\
4999260  & 57879.5275825 & 23.120 & 0 & 0.066 & 75 [73] \\ %&3
& 58005.2245843 & 23.054 & & & 86 \\
& 58294.5808094 & 22.939 & & & 65 \\
& 58391.3327036 & 23.076 & & & 69 \\
5021689 & 57884.6302297 & 42.933 & 5 & 0.209 & 103 [92] \\ %&3
& 57972.4945013 & 42.683 & & & 103 \\
& 57972.4991885 & 42.540 & & & 75 \\
& 58293.5806 & 42.361 & & & 96 \\
5308778(G14)  & 57884.6025256 & 24.564 & 5 & 19.745 & 75.51 [78] \\ %&2
& 57980.5214987 & 65.412 & & & 90 \\
& 58322.3903686 & 22.562 & & & 72 \\
5450445  & 57884.5273058 & -1.463 & 5 & 0.250 & 90 [85] \\ %&2
& 57972.3972237 & -1.713 & & & 78 \\
& 58321.390042 & -1.105 & & & 90 \\
5717541  & 57881.5417845 & 24.349 & 3 & 0.144 & 65 [63] \\ %&2
& 57972.5071115 & 24.671 & & & 65 \\
& 58321.4336872 & 24.385 & & & 59 \\
6187665 & 57879.4377444 & -5.519 & 5 & 1.076 & 78 [81] \\ %&3
& 57979.3672559 & -3.053 & & & 83 \\
& 58297.5930422 & -3.482 & & & 83 \\
6356581 & 57879.5338258 & 22.562 & 3 & 0.194 & 59 [60] \\ %&3
& 58005.2930448 & 22.526 & & & 65 \\
& 58294.6212265 & 22.955 & & & 56 \\
6784857  & 57884.5845375 & -5.763 & 1 & 0.028 & 70 [72] \\ %&3
& 57972.4676074 & -5.772 & & & 68 \\
& 58300.5193488 & -5.709 & & & 80 \\
7216846  & 57881.5236844 & -13.339 & 0 & 0.026 & 69 [68] \\ %&3
& 57972.5511189 & -13.275 & & & 62 \\
& 58300.6090779 & -13.309 & & & 73 \\
7596350  & 57879.5105371 & -22.369 & 5 & 3.070 & 92 [79] \\ %&3
& 57979.4456269 & -18.188 & & & 89 \\
& 58300.5911566 & -14.025 & & & 78 \\
& 58391.3016529 & -20.154 & & & 62.73 \\
7698688  & 57881.5874978 & 56.585 & 3 & 0.155 & 70 [65] \\ %&3
& 57980.4742889 & 56.871 & & & 60 \\
& 58300.4919356 & 56.513 & & & 65 \\
7801848  & 57879.4067444 & -20.213 & 0 & 0.031 & 84 [91] \\ %&3
& 58005.2399297 & -20.290 & & & 97 \\
& 58294.5125389 & -20.253 & & & 91 \\
8367710  & 57884.5333184 & 15.772 & 5 & 0.396 & 76 [84] \\ %&2
& 57972.4088898 & 15.808 & & & 84 \\
& 57972.4143715 & 15.343 & & & 86 \\
& 58321.3959686 & 16.451 & & & 91 \\
8379927  & 57879.6376744 & 24.027 & 5 & 3.802 & 83 [97] \\ %&3
& 57979.3592427 & 26.029 & & & 95 \\
& 58293.6031522 & 31.104 & & & 128 \\
& 58360.481842 & 32.926 & & & 97 \\
& 58391.4040633 & 33.498 & & & 96 \\
8453324  & 57881.6133169 & -5.211 & 0 & 0.007 & 57 [59] \\ %&3
& 57980.4993406 & -5.209 & & & 59 \\
& 58300.4689195 & -5.195 & & & 60 \\
8542853  & 57879.3988837 & -4.929 & 2 & 0.102 & 98 [95] \\ %&3
& 58005.2344092 & -5.179 & & & 93 \\
& 58294.5371957 & -5.072 & & & 95 \\
8938364  & 57205.5013926 & -43.401 & 0 & 0.009 & 45 [57] \\%&2
& 57884.414032 & -43.383 & & & 76 \\
9612084  & 57907.5095414 & 28.495 & 5 & 10.542 & 56 [54] \\ %&2
& 58005.3344286 & 34.427 & & & 68 \\
& 58322.3624963 & 30.210 & & & 56 \\
& 58360.5175898 & 16.022 & & & 49 \\
& 58391.4127617 & 5.846 & & & 45 \\
9965715  & 57907.5366134 & -26.670 & 0 & 0.030 & 92 [99] \\ %&3
& 58005.2298018 & -26.744 & & & 102 \\
& 58321.4614192 & -26.702 & & & 104 \\
10124866  & 57887.4454146 & -4.997 & 5 & 0.485 & 49 [61] \\%&3 
& 57887.4557804 & -6.074 & & & 68 \\
& 57979.3625824 & -5.066 & & & 67 \\
& 57979.3642835 & -6.142 & & & 68 \\
& 58294.5348854 & -5.447 & & & 52 \\
10140513  & 57884.4847853 & -11.023 & 3 & 0.174 & 94 [82] \\ %&3
& 57972.2602156 & -10.951 & & & 83 \\
& 57972.2777918 & -11.237 & & & 75 \\
& 58300.5373959 & -10.969 & & & 87 \\
& 58391.3673838 & -11.398 & & & 75 \\
10873176  & 57881.5690675 & 12.734 & 5 & 0.354 & 68 [75] \\ %&3
& 57979.4618056 & 12.225 & & & 96 \\
& 58293.5857193 & 13.163 & & & 84 \\
& 58391.3856567 & 12.422 & & & 61 \\
10909629  & 57879.4597597 & -16.008 & 3 & 0.125 & 80 [77] \\ %&3
& 58005.3043049 & -16.312 & & & 68 \\
& 58294.5695452 & -16.187 & & & 83 \\
11395018  & 57879.4978006 & 2.647 & 1 & 0.108 & 87 [83] \\ %&3
& 58005.2805472 & 2.844 & & & 84 \\
& 58294.6092739 & 2.897 & & & 80 \\
11551430 & 57879.4723371 & -17.664 & 5 & 19.000 & 79 [55] \\ %&3
& 58005.2571085 & -14.014 & & & 86 \\
& 58294.5860931 & 32.47 & & & 84 \\
& 58391.2652963 & 19.633 & & & 36 \\
& 58391.2759857 & 20.469 & & & 38 \\
& 58391.2868273 & 20.806 & & & 56 \\
11709006  & 57884.464577 & 25.314 & 5 & 0.478 & 89 [75] \\ %&3
& 58005.2111205 & 24.671 & & & 84 \\
& 58297.6326762 & 26.136 & & & 82 \\
& 58360.4549257 & 25.528 & & & 62 \\
& 58391.3393005 & 25.171 & & & 68 \\
  

\hline
\end{longtable}
